Modelling superspreading dynamics and circadian rhythms in online discussion boards using Hawkes processes

Online boards offer a platform for sharing and discussing content, where discussion emerges as a cascade of comments in response to a post. Branching point process models offer a practical approach to modelling these cascades; however, existing models do not account for apparent features of empirical data. We address this gap by illustrating the flexibility of Hawkes processes to model data arising from this context as well as outlining the computational tools needed to service this class of models. For example, the distribution of replies within discussions tends to have a heavy tail. As such, a small number of posts and comments may generate many replies, while most generate few or none, similar to `superspreading' in epidemics. Here, we propose a novel model for online discussion, motivated by a dataset arising from discussions on the r/ireland subreddit, that accommodates such phenomena and develop a framework for Bayesian inference that considers in- and out-of-sample tests for goodness-of-fit. This analysis shows that discussions within this community follow a circadian rhythm and are subject to moderate superspreading dynamics. For example, we estimate that the expected discussion size is approximately four for initial posts between 04:00 and 12:00 but approximately 2.5 from 15:00 to 02:00. We also estimate that 58% to 62% of posts fail to generate any discussion, with 95% posterior probability. Thus, we demonstrate that our framework offers a general approach to modelling discussion on online boards.

==> _config.yml <==
title: Author support for IMS journal AOAS
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-cayman
